Transitions of Solutions and Their Efficiency

We broaden the basis of non-cooperative game theory by considering miscoordination on a solution concept. For any solution concept, we extend the solution set of a strategic-form game to a transition set. This set contains profiles where various agents simultaneously follow different solutions, e.g.~different Nash equilibria. This models the fact that in practice, complicated agents are rarely perfectly coordinated on the same equilibrium. We define two efficiency measures, called the price of transition anarchy and stability, and bound them. We also refine the notion of transition to the notion of limited transition, where only a limited number of solutions is simultaneously played, and to stable transitions, which allow for only minor lack of coordination. We compare the above mentioned efficiency measures and bound the efficiency of transitions in important cases, including the important cases of constant-sum and potential games, which span the set of finite games with the same number of strategies for each agent. We also prove tight efficiency bounds for routing games and coordination games on graphs. Finally, we study algorithms to find the transition degree required to make a given profile a transition, or to render all the profiles transitions. We conclude that for the sake of efficiency, it is crucial to avoid uncoordinated transitions, besides certain cases, such as constant-sum games, identical utility games, some types of routing games, limited transitions in potential games, and stable transitions in coordination games.

==> plan.txt <==
For  SAGT'2019:

0) Using the cycles to remove all ST(NE) - T(NE) or to just increase the SW. - tried.

1) Tightness of the SW lower bound. It's tight. done.

2) Hardness and approximation of T(NE) and ST(NE) with SW. - tried.

3) Increasing the SW of routing games by deleting or adding edges. - done.

4) Reading the paper from Section 4 on and  - tried.
4.1) Applying ST there. (50 min) - tried.
4.2) Further results. (60 min) - done.


5) Writing quickly - done.
5.1) restructuring (20 min) -done.
5.2) writing the meat (120 min) - done.
5.3) adjusting the rest (30 min) - done.

6) Shortening for SAGT (the rest - to the appendix) (90 min) - done.
and submit this version.

7) Proofreading (90 min) - now.

9) Reading about coord. games and improving our work. (200 min)

--------------------------------------------------------------------------

Further work (for a good journal):

- Recall all the content quickly. - done.

- Add ideas. - done.

- Bounds for polymatrix games. - done.
In a nonnegative polymatrix game with the reg. condition,
a stable m-transition of symmetric solutions has SW \geq (1/m) of that in some solution.

- Generalising ST to m-ST and generalising the results apropriately. - can be done.

- Characterise the games with the best and the worst gap between the PoTA and the PoA. - done.
The smallest gap is either when a BR doesn't depend on the others' strategies (==> T(NE) = NE)),
or when the sum of utilities is constant.
This part should be observed independently of Prop. 3.

The largest gap occurs when the utilities depend on each player's actions a lot.


- Better bounds of PoTA / PoA, especially for limited and for ST(NE). - tried.
(Graphical games, )

- Motivating the suggested definitions by, for instance, epistemological
considerations - done.

- Structural results about ST(NE) for coordination games. - tried.

- Algorithms to improve the efficiency of ST(NE) for coordination games. - tried.

- A restriction of T(NE) by some deviation limitation, bounding the respective efficiency.
The question is what will the related SW be and how large
a $k$ is needed to make it optimal. - to do.
This resembles normative approach (in Apt's terminology), but instead of
adding the SW to each user (which works for NE, but wouldn't help transitions much), we can assume, for example, players only choose transitions where no k players obtaining less than in the NE they play can improve 
by a coordinated deviation. - It's not the definition of k-strong NE, but similar to that, even for k = 1.

On the other hand, if we generalise stable transitions to k-ST, then the original ST will be the strictest, 
so not necessarily yielding an NE either.

Analogically -> by analogy or analogous(ly), unless referring to analogy.
monotonous -> monotonic. - done.

- What about ST(NE) \ NE, T \ m-T, (m + 1) - T \ m - T, T \ ST, m-T \ ST, ST \ m-T?
Characterising, computing, or proving hard to compute. - now.
Prove the matroid property!

- Exact algs, hardness and approximation for T(NE), T(NE, m), and ST(NE),
given the set NE. - done.
As for T(NE) and T(NE, m), these are simple exhaustive enumerations.
As for ST(NE), this may be hard in some setting.

- Read "Complexity results about NE" by Conitzer and Sandholm, 2003,
and try to reduce SAT (or something else) to ST(NE). (The questions on T(NE) and even T(NE, m) are too close to the question on NE). - to do.

- Transitions of singleton and other specific congestion games. - to do.

- Transitions of SPE is an SPE. Transition of a sequential or trembling hand perfect eq. are? - to do.
To put those in this paper or in another one?

- Write down the new material without updating the whole paper. - to do.

- The desired format.

- Plan the writing, mark (sections, subsections, etc.) and rewrite.
Solution vs NE.

- Squeese to the required size, if any.

- Proofreading.

- Invert the PoA definition to be $\geq 1$, etc.


==> plan_till_03_10_2021.txt <==
For  SAGT'2019:

0) Using the cycles to remove all ST(NE) - T(NE) or to just increase the SW. - tried.

1) Tightness of the SW lower bound. It's tight. done.

2) Hardness and approximation of T(NE) and ST(NE) with SW. - tried.

3) Increasing the SW of routing games by deleting or adding edges. - done.

4) Reading the paper from Section 4 on and  - tried.
4.1) Applying ST there. (50 min) - tried.
4.2) Further results. (60 min) - done.


5) Writing quickly - done.
5.1) restructuring (20 min) -done.
5.2) writing the meat (120 min) - done.
5.3) adjusting the rest (30 min) - done.

6) Shortening for SAGT (the rest - to the appendix) (90 min) - done.
and submit this version.

7) Proofreading (90 min) - now.

9) Reading about coord. games and improving our work. (200 min)

--------------------------------------------------------------------------

Further work (hopefully, for a good journal):


10) Further results about the structure of ST(NE) for coordination games

11) Algorithms to improve the efficiency of ST(NE) for coordination games

12) Motivating the suggested definitions by, for instance, epistemological
considerations


13) Hardness and approximation for for T(NE) and ST(NE) of enumeration problems.

14) Read "Complexity results about NE" by Conitzer and Sandholm, 2003,
and try to reduce SAT (or something else) to ST(NE) or T(NE).

15) 
The normative approach (in Apt's terminology), but instead of
adding the SW to each user (which works for NE, but wouldn't help transitions much), we assume players only choose transitions where no player that obtains less than in the NE she plays can improve 
by a deviation of at most $k$ such unsatisfied players.
The question is what will the related SW be and how large
a $k$ is needed to make it optimal (even k = n may not be sufficient, since we need unsatisfied players to deviate).

